Dynamic Interleaving of Content and Structure for Robust Indexing of Semi-Structured Hierarchical Data (Extended Version)

We propose a robust index for semi-structured hierarchical data that supports content-and-structure (CAS) queries specified by path and value predicates. At the heart of our approach is a novel dynamic interleaving scheme that merges the path and value dimensions of composite keys in a balanced way. We store these keys in our trie-based Robust Content-And-Structure index, which efficiently supports a wide range of CAS queries, including queries with wildcards and descendant axes. Additionally, we show important properties of our scheme, such as robustness against varying selectivities, and demonstrate improvements of up to two orders of magnitude over existing approaches in our experimental evaluation.

==> experiments/bm_calibration/h.txt <==
delta_h,rel_error
#-5,6920.040
#-4,785.659
-3,122.827
-2,18.276
-1,3.984
0,2.011
1,4.816
2,19.040
3,91.815
#4,598.700
#5,4094.407


==> experiments/bm_calibration/o.txt <==
delta_o,rel_error
#-2,5414.946
-1,33.659
0,2.011
1,23.554
2,274.473


==> experiments/bm_calibration/sp.txt <==
delta_sp,rel_error
-0.200,9.939
-0.160,5.129
-0.120,3.092
-0.080,2.108
-0.040,1.817
+0.000,2.011
+0.040,2.589
+0.080,3.660
+0.120,5.171
+0.160,7.250
+0.200,10.059


==> experiments/bm_calibration/sv.txt <==
delta_sv,rel_error
-0.200,6.844
-0.160,4.265
-0.120,2.906
-0.080,2.183
-0.040,1.911
+0.000,2.011
+0.040,2.430
+0.080,3.188
+0.120,4.182
+0.160,5.242
+0.200,6.316


==> experiments/bm_query/q01.txt <==
query,dy,zo,lw,pv,vp,xml
q,13.773,114.45,94.005,130.441,141.828,855.863


==> experiments/bm_query/q02.txt <==
query,dy,zo,lw,pv,vp,xml
q,4.102,106.175,93.648,89.069,11.424,320.991


==> experiments/bm_query/q03.txt <==
query,dy,zo,lw,pv,vp,xml
q,42.994,484.108,265.904,418.255,116.539,1677.43


==> experiments/bm_query/q04.txt <==
query,dy,zo,lw,pv,vp,xml
q,144.712,2430.11,1403.8,1836.79,381.563,2145.26


==> experiments/bm_query/q05.txt <==
query,dy,zo,lw,pv,vp,xml
q,32.672,1115.97,551.286,859.725,74.301,1026.94


==> experiments/bm_query/q06.txt <==
query,dy,zo,lw,pv,vp,xml
q,1.173,9.842,2.238,3.794,81.322,448.57


==> experiments/bm_query/q07.txt <==
query,dy,zo,lw,pv,vp,xml
q,7.829,33.746,32.357,26.361,45.867,514.15


==> experiments/bm_query/q08.txt <==
query,dy,zo,lw,pv,vp,xml
q,4.511,1.885,6.728,1.853,44.569,513.398


==> experiments/bm_query/q09.txt <==
query,dy,zo,lw,pv,vp,xml
q,1.332,189.843,1.564,314.199,8.976,483.417


==> experiments/bm_query/q10.txt <==
query,dy,zo,lw,pv,vp,xml
q,1.222,38.611,67.718,82.227,2.373,81.255


==> experiments/bm_query/rob_avg.txt <==
query,dy,zo,lw,pv,vp,xml
avg,25.322,452.474,251.9248,376.2714,90.8762,806.7274


==> experiments/bm_query/rob_stdev.txt <==
query,dy,zo,lw,pv,vp,xml
stdev,44.39260631,774.668339,438.9263282,577.6584268,112.1223523,646.9930876


==> experiments/bm_scalability/space.txt <==
size,dy,zo,lw,pv,vp,xml
100000000,2148340853,2417179055,2366536592,2332446599,2531860006,7002289649
10000000,997559849,962921426,932830211,907891977,1051167280,1407016775
1000000,136255897,130903626,124898983,122940857,146400136,171391977
100000,14389436,15074043,13164919,13455511,15967929,18041721
10000,1296404,1502568,1292976,1348380,1711121,1711286
1000,119935,140826,125758,127388,126328,163558
# 100,13497,16480,14123,14111,13917,17713
# 10,1431,1649,1498,1607,1646,1858
# 1,102,139,102,102,102,373


==> experiments/bm_scalability/time.txt <==
size,dy,zo,lw,pv,vp,xml
100000000,180267,77151.9,91255.9,85235.2,147674,382915
10000000,14945.8,8231.99,9207.61,8689.71,14041.3,36865.4
1000000,1346.97,851.227,889.244,864.478,1131.84,3434.69
100000,113.882,87.142,90.073,103.859,110.422,312.547
10000,8.082,8.572,8.585,8.183,9.349,27.806
1000,0.607,0.796,0.501,0.473,0.493,2.12
# 100,0.077,0.096,0.069,0.061,0.06,0.223
# 10,0.017,0.015,0.015,0.007,0.007,0.036
# 1,0,0.001,0,0,0,0.003


==> experiments/bm_skew/n10000.txt <==
cardinality,skew,dy,zo,lw,pv,vp,xml
10000,0,163.835,566.744,272.877,334.075,414.123,1808.38
10000,0.25,159.146,570.271,272.398,333.677,408.413,1794.77
10000,0.5,150.869,545.188,261.938,329.648,397.957,1746.02
10000,0.75,130.725,544.956,259.087,329.36,361.678,1665.21
10000,1,98.496,532.777,255.845,319.754,269.508,1469.38
10000,1.25,73.398,512.635,243.385,298.971,193.928,1246.44
10000,1.5,57.249,456.76,202.925,261.543,137.22,1062.48



==> experiments/bm_skew/n10000000.txt <==
cardinality,skew,dy,zo,lw,pv,vp,xml
10000000,0,199.438,567.374,274.4,319.568,1990.82,1708.58
10000000,0.25,198.287,561.491,271.59,320.984,1687.94,1727.05
10000000,0.5,199.898,559.513,271.044,322.411,1183.78,1740.42
10000000,0.75,184.205,558.405,264.743,333.186,603.145,1785.13
10000000,1,119.783,577.697,246.668,342.328,335.892,1596.56
10000000,1.25,78.002,525.78,242.147,307.78,208.161,1288.27
10000000,1.5,56.755,457.8,203.764,264.285,137.281,1038.57


==> experiments/bm_space/amazon.txt <==
dataset,dy,zo,lw,pv,vp,xml
x,1185392626,799821151,1131199846,1125401170,1253487168,1457689222


==> experiments/bm_space/sf.txt <==
dataset,dy,zo,lw,pv,vp,xml
x,1518669009,1508880444,1386665676,1443980303,1605993981,2487131353


==> experiments/bm_space/xmark.txt <==
dataset,dy,zo,lw,pv,vp,xml
x,626892869,798116980,814240973,798089553,864368210,3385724175


==> experiments/bm_structure/depth_amazon.txt <==
depth,nr_nodes
0,1
1,2
2,50
3,4728
4,16702
5,310359
6,804877
7,1345161
8,1610823
9,1457351
10,1182139
11,918323
12,685804
13,485974
14,334346
15,227434
16,150303
17,95182
18,57205
19,31665
20,16224
21,8465
22,4290
23,2053
24,988
25,407
26,162
27,72
28,38
29,14
30,5


==> experiments/bm_structure/depth_sf.txt <==
depth,nr_nodes
0,1
1,25
2,38
3,1005
4,2380
5,34005
6,63590
7,407863
8,907973
9,1197075
10,1345334
11,1475838
12,1534681
13,1530633
14,1384586
15,1130692
16,679009
17,328691
18,249942
19,279477
20,328049
21,357617
22,328333
23,246003
24,157449
25,91840
26,52656
27,27553
28,11953
29,5593
30,3111
31,1436
32,402
33,50


==> experiments/bm_structure/depth_xmark.txt <==
depth,nr_nodes
0,1
1,8
2,16
3,3908
4,309502
5,856627
6,541283


==> experiments/bm_structure/width_amazon.txt <==
node_type,nr_nodes,nr_l_nodes,nr_p_nodes,nr_v_nodes
0,6461587,6461587,0.0001,0.0001
4,2942455,0.0001,2937691,4764
16,327854,0.0001,324721,3133
48,17639,0.0001,16159,1480
256,1612,0.0001,24,1588



==> experiments/bm_structure/width_sf.txt <==
node_type,nr_nodes,nr_l_nodes,nr_p_nodes,nr_v_nodes
0,9345668,9345668,0.0001,0.0001
4,4319923,0.0001,4304376,15547
16,473006,0.0001,466568,6438
48,24344,0.0001,22031,2313
256,1942,0.0001,2,1940


==> experiments/bm_structure/width_xmark.txt <==
node_type,nr_nodes,nr_l_nodes,nr_p_nodes,nr_v_nodes
0,1506408,1506408,0.0001,0.0001
4,195150,0.0001,195150,0.0001
16,1,0.0001,0.0001,1
48,5,0.0001,0.0001,5
256,9781,0.0001,0.0001,9781

